Raining Rocks: An analytical formulation for collision timescales in planetary systems

The dynamical interaction of minor bodies (such as comets or asteroids) with planets plays an essential role in the planetary system's architecture and evolution. As a result of these interactions, structures like the Kuiper belt and the Oort cloud can be created. In particular, the collision of minor bodies with planets can drastically change the planet's internal and orbital evolution. We present an analytic formulation to determine the collision timescale for a minor body to impact a planet for arbitrary geometry. By comparing with a suite of detailed N-body simulations and an analytical method for collision timescales in the solar system, we confirmed the accuracy of our analytic formulation. As a proof of concept, we focused on the collision rate of minor bodies randomly distributed around a Jupiter-like planet, emulating a Kuiper belt-like disk. We show that our analytical method yields in good agreement with the numerical simulations. The formalism presented here thus provides a succinct and accurate alternative to numerical calculations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
